Automatic Stack Velocity Picking Using an Unsupervised Ensemble Learning Method

Seismic velocity picking algorithms that are both accurate and efficient can greatly speed up seismic data processing, with the primary approach being the use of velocity spectra. Despite the development of some supervised deep learning-based approaches to automatically pick the velocity, they often come with costly manual labeling expenses or lack interpretability. In comparison, using physical knowledge to drive unsupervised learning techniques has the potential to solve this problem in an efficient manner. We suggest an Unsupervised Ensemble Learning (UEL) approach to achieving a balance between reliance on labeled data and picking accuracy, with the aim of determining the stack velocity. UEL makes use of the data from nearby velocity spectra and other known sources to help pick efficient and reasonable velocity points, which are acquired through a clustering technique. Testing on both the synthetic and field data sets shows that UEL is more reliable and precise in auto-picking than traditional clustering-based techniques and the widely used Convolutional Neural Network (CNN) method.

==> figs/EP1-result.csv <==
,method,gain,MD,PR
0,ASSF,G0,59.585860584864186,0.9720388349514563
1,ASSF,G1,45.909193754009436,0.988243601059135
2,DBSCAN,G0,54.121650638889335,0.9794174757281553
3,DBSCAN,G1,47.226349065553904,0.9849955869373345
4,GMM,G0,154.39636466072272,0.6575110326566638
5,GMM,G1,143.88039943610136,0.7013945278022948
6,KM,G0,164.90724365739385,0.6772109443954104
7,KM,G1,153.18213425515634,0.7353927625772286
8,MS,G0,111.7617543362247,0.9732391879964696
9,MS,G1,107.96722759850834,0.9770167696381289
10,SSF,G0,64.93689503931645,0.9691085613415711
11,SSF,G1,50.67683906910427,0.9859841129744042


==> figs/EP2.txt <==
1011 min 38.588 max 401.791 mean 127.496 median 120.277
hade min 8.243 max 48.089 mean 18.177 median 17.409
